CFT Correlators for Cardy Bulk Fields via String-Net Models

We show that string-net models provide a novel geometric method to construct invariants of mapping class group actions. Concretely, we consider string-net models for a modular tensor category ${\mathcal C}$. We show that the datum of a specific commutative symmetric Frobenius algebra in the Drinfeld center $Z(\mathcal{C})$ gives rise to invariant string-nets. The Frobenius algebra has the interpretation of the algebra of bulk fields of the conformal field theory in the Cardy case.

==> figures/AC13.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -2) {};
		\node [style=none] (1) at (0, 2) {};
		\node [style=none] (5) at (0, -2.5) {$C$};
		\node [style=none] (6) at (0, 2.5) {$C$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/AC2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=unit] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 2) {};
		\node [style=none] (2) at (0, 2.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/AC6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -2) {};
		\node [style=none] (1) at (0, 2) {};
		\node [style=none] (5) at (0, -2.5) {$A$};
		\node [style=none] (6) at (0, 2.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/AC9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=counit] (0) at (0, 0) {};
		\node [style=none] (1) at (0, -2) {};
		\node [style=none] (2) at (0, -2.5) {$C$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/F6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (67) at (0, -3.5) {$F_{1}$};
		\node [style=none] (68) at (0, 3.5) {$F_{1}$};
		\node [style=none] (80) at (0, 3) {};
		\node [style=none] (81) at (0, -3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dc2] (80.center) to (81.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FS25.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (67) at (0, -3.5) {$F$};
		\node [style=none] (68) at (0, 3.5) {$F$};
		\node [style=none] (80) at (0, 3) {};
		\node [style=none] (81) at (0, -3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dc2] (80.center) to (81.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FS3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=unit] (94) at (0, 0) {};
		\node [style=none] (95) at (0, 3.25) {};
		\node [style=none] (96) at (0, 3.75) {$F$};
		\node [style=none] (97) at (-0.75, 0.25) {$\eta_{F}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dc2] (94) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FS7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=counit] (94) at (0, 0) {};
		\node [style=none] (95) at (0, -3.25) {};
		\node [style=none] (96) at (0, -3.75) {$F$};
		\node [style=none] (97) at (-0.75, -0.25) {$\varepsilon_{F}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dc2] (94) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16) at (0, 2) {};
		\node [style=none] (17) at (0, -2) {};
		\node [style=none] (18) at (0, 2.5) {$X$};
		\node [style=none] (19) at (0, -2.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC13.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53) at (0, 2.5) {$V$};
		\node [style=none] (59) at (0, -2) {};
		\node [style=none] (60) at (0, 2) {};
		\node [style=none] (61) at (0, -2.5) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (59.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC14.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53) at (0, -2.5) {$V$};
		\node [style=none] (59) at (0, 2) {};
		\node [style=none] (60) at (0, -2) {};
		\node [style=none] (61) at (0, 2.5) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (59.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/HS10.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=counit] (94) at (0, 0) {};
		\node [style=none] (95) at (0, -3.25) {};
		\node [style=none] (96) at (0, -3.75) {$L$};
		\node [style=none] (97) at (-0.75, -0.25) {$\varepsilon_{L}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (94) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/HS6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=unit] (94) at (0, 0) {};
		\node [style=none] (95) at (0, 3.25) {};
		\node [style=none] (96) at (0, 3.75) {$L$};
		\node [style=none] (97) at (-0.75, 0.25) {$\eta_{L}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (94) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}

